Probe of soft-QCD in minimum bias events of pp collisions with the ATLAS at the LHC

The study of the minimum-bias charged-particle distributions is reviewed. The data are obtained using the ATLAS detector at the LHC in proton-proton collisions at the centre-of-mass energies from 0.9 to13 TeV. The particles are required to have an absolute pseudorapidity less than 2.5. For charged-particle distributions study two transverse momentum thresholds cases, greater than 100 MeV and 500 MeV were taken. The charged-particle multiplicity, its dependence on the transverse momentum and pseudorapidity, dependence of the average transverse momentum on the charged-particle multiplicity and the KNO-scaling study are presented. The measured distributions are compared with the predictions of various tunings of Monte Carlo generator, which implement different minimum-bias models.The Monte Carlo model predictions qualitatively describe the data well, but with some significant discrepancies. Measurements of minimum-bias events by the ALICE and CMS Collaborations are presented.

==> Metadata_arXiv.txt <==
Title: 
Probe of  soft-QCD in minimum bias  events  of pp collisions with  the ATLAS at the LHC
  

Authors: 
Yuri A. Kulchitsky (Joint Institute for Nuclear Research, Dubna; 
B.I.Stepanov Institute of Physics, National Academy of Sciences, Minsk, Belarus)

Abstract: 
The study of the minimum-bias charged-particle distributions is reviewed. The data are obtained using the ATLAS detector at the LHC in proton-proton collisions at the centre-of-mass energies from 0.9 to 13 TeV. The particles are required to have an absolute pseudorapidity less than 2.5. For charged-particle distributions study two transverse momentum thresholds cases, greater than 100 MeV and 500 MeV were taken. The charged-particle multiplicity, its dependence on the transverse momentum and pseudorapidity, dependence of the average transverse momentum on the charged-particle multiplicity and  the KNO-scaling study are presented. The measured distributions are compared with the predictions of various  tunings of Monte Carlo generator, which implement different minimum-bias models.The Monte Carlo model predictions qualitatively describe the data well,  but with some significant discrepancies. Measurements of minimum-bias  events by the ALICE and CMS Collaborations  are presented. 

Comments: 
74 pages, 125 pdf figures, 7 tables 

Preprint Id Numbe:
arXiv: 2307.03925 [hep-ex]

Category: 
hep-ex (High Energy Physics - Experiment)

